Targeted Attacks: Redefining Spear Phishing and Business Email Compromise

In today's digital world, cybercrime is responsible for significant damage to organizations, including financial losses, operational disruptions, or intellectual property theft. Cyberattacks often start with an email, the major means of corporate communication. Some rare, severely damaging email threats - known as spear phishing or Business Email Compromise - have emerged. However, the literature disagrees on their definition, impeding security vendors and researchers from mitigating targeted attacks. Therefore, we introduce targeted attacks. We describe targeted-attack-detection techniques as well as social-engineering methods used by fraudsters. Additionally, we present text-based attacks - with textual content as malicious payload - and compare non-targeted and targeted variants.

==> email_examples/areyouavailablescam.txt <==
Hi Adrien, are you unoccupied? I'm caught up in a meeting. I need you to personally run a task for me A.S.A.P.

==> email_examples/ceofraud.txt <==
Tim, it's the CFO

I am out of the office but could you make a wire transfer payment for me today?

Thanks

Sent from my iPhone

==> email_examples/giftcardscam_t.txt <==

I am out of the office and need you to take care of something for the employee's holiday gift. I would like you to purchase gift cards from the store today so we can get them out to everyone.

I need you to send me pictures of the back of each card so I can distribute since I will not be back in the office this week.

Please get this done as soon as possible, and keep it confidential until we announce it.

Thanks

Sent From iPhone

==> email_examples/lawyerfraud.txt <==
David
 
I hope this message finds you safe, healthy and staying positive in the wake of the COVID-19 crisis that has turned our world upside down.
 
While we focus on addressing on the immediate safety and business concerns during this challenging period, we must also look beyond and be ready to pounce on the economic rebound as countries around the world begin to ease the lockdown, businesses reopen and normalcy gradually returns.
 
In the midst of this crisis, value accretive opportunities are abound and we have been actively looking out for them. After careful due diligence, we have decided to acquire the synergistic assets of a foreign company.
 
I will require you to assist and support our legal team as we now embark on the closing phase of this acquisition.
 
For confidentiality reasons, the transaction shall be referred to as "Project Pegasus". This is a highly sensitive matter and I need to count on your discretion.
 
Please let me know soonest by email if you can handle this and I will fill you in on the specifics.
 
Best regards,
 
Ron Hensley
 
Sent from my iPhone

==> email_examples/w2fraud.txt <==
Alanna
I want you to send me the list of W-2 copy of employees wage and tax statement for 2015, I need them in PDF file type, you can send it as an attachment. Kindly prepare the lists and email them to me asap.
Stuart
